Reaction rate sensitivity of 44Ti production in massive stars and implications of a thick target yield measurement of 40Ca(alpha,gamma)44Ti

We evaluate two dominant nuclear reaction rates and their uncertainties that affect 44Ti production in explosive nucleosynthesis. Experimentally we develop thick-target yields for the 40Ca(alpha,gamma)44Ti reaction at E(alpha) = 4.13, 4.54, and 5.36 MeV using gamma-ray spectroscopy. At the highest beam energy, we also performed an activation measurement that agrees with the thick target result. From the measured yields a stellar reaction rate was developed that is smaller than current statistical-model calculations and recent experimental results, which would suggest lower 44Ti production in scenarios for the alpha-rich freeze out. Special attention has been paid to assessing realistic uncertainties of stellar rates produced from a combination of experimental and theoretical cross sections, which we use to develop a re-evaluation of the 44Ti(alpha,p)47V reaction rate. Using these we carry out a sensitivity survey of 44Ti synthesis in eight expansions representing peak temperature and density conditions drawn from a suite of recent supernova explosion models. Our results suggest that the current uncertainty in these two reaction rates could lead to as large an uncertainty in 44Ti synthesis as that produced by different treatments of stellar physics.

==> README.txt <==
This manuscript was published online in the ApJ on May 11, 2010.
Print version to appear in ApJ 715, 1383-1399, 2010 June 1.
Minor corrections to the text and figures were made in the proofs,
figures 9 and 10 are now in color. The main text, tables, and 
includegraphix commands to insert the figures are all contained
in the Latex file ms.tex. A PDF version of this is also included.
All figures are included as encapsulated postscript files
with filenames fxx.eps where xx runs from 1 to 19.

R. D. Hoffman
hoffman21@llnl.gov

